Combined analysis of neutron star natal kicks using proper motions and parallax measurements for radio pulsars and Be X-ray binaries

Supernova explosion and the associated neutron star natal kicks are important events on a pathway of a binary to become a gravitational wave source, an X-ray binary or a millisecond radio pulsar. Weak natal kicks often lead to binary survival, while strong kicks frequently disrupt the binary. In this article, we aim to further constrain neutron star natal kicks in binaries. We explore binary population synthesis models by varying prescription for natal kick, remnant mass and mass accretion efficiency. We introduce a robust statistical technique to analyse combined observations of different nature. Using this technique, we further test different models using parallax and proper motion measurements for young isolated radio pulsars and similar measurements for Galactic Be X-ray binaries. Our best model for natal kicks is consistent with both measurements and contains a fraction of $w=0.2\pm 0.1$ weak natal kicks with $\sigma_1 = 45^{+25}_{-15}$ km/s, the remaining natal kicks are drawn from the high-velocity component, same as in previous works: $\sigma_2 = 336$ km/s. We found that currently used models for natal kicks of neutron stars produced by electron capture supernova (combination of maxwellian $\sigma=265$ km/s and $\sigma = 30$ km/s for electron capture) are inconsistent or marginally consistent with parallaxes and proper motions measured for isolated radio pulsars. We suggest a new model for natal kicks of ecSN, which satisfy both observations of isolated radio pulsars and Be X-ray binaries.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
